A priori and a posteriori error estimates of a really pressure-robust virtual element method for the incompressible Brinkman problem

This paper presents both a priori and a posteriori error analyses for a really pressure-robust virtual element method to approximate the incompressible Brinkman problem. We construct a divergence-preserving reconstruction operator using the Raviart-Thomas element for the discretization on the right-hand side. The optimal priori error estimates are carried out, which imply the velocity error in the energy norm is independent of both the continuous pressure and the viscosity. Taking advantage of the virtual element method's ability to handle more general polygonal meshes, we implement effective mesh refinement strategies and develop a residual-type a posteriori error estimator. This estimator is proven to provide global upper and local lower bounds for the discretization error. Finally, some numerical experiments demonstrate the robustness, accuracy, reliability and efficiency of the method.

==> example1.txt <==
1e0
			standard       												pressurerobust   
	
    #Dof    	    h        |||u-u_h|||    order1     ||p-p_h||     order2		|||u-u_h|||    order1     ||p-p_h||     order2
    ____    _________    ___________    ______    ___________    ______

      693    1.00e-01     1.681e+00      0.00     1.997e-01     0.00 		 1.681e+00      0.00     2.328e-01     0.00 
     2772    5.00e-02     8.175e-01      1.04     7.290e-02     1.45 		  8.172e-01      1.04     8.049e-02     1.53
    11124    2.50e-02     4.042e-01      1.02     3.095e-02     1.24 		  4.041e-01      1.02     3.216e-02     1.32
    44448    1.25e-02     2.015e-01      1.00     1.499e-02     1.05 		  2.015e-01      1.00     1.497e-02     1.10


1e-4
    #Dof        h        |||u-u_h|||    order1     ||p-p_h||     order2			|||u-u_h|||    order1     ||p-p_h||     order2
    ____    _________    ___________   ______    ___________    ______

     693    1.00e-01     1.688e+00      0.00     2.157e-02     0.00 		1.681e+00      0.00     2.157e-02     0.00 
     2772    5.00e-02     8.177e-01      1.05     1.106e-02     0.96 		8.172e-01      1.04     1.106e-02     0.96 
    11124    2.50e-02     4.042e-01      1.02     5.034e-03     1.14 		4.041e-01      1.02     5.034e-03     1.14
    44448    1.25e-02     2.015e-01      1.00     2.655e-03     0.92 		2.015e-01      1.00     2.655e-03     0.92


1e-8
    #Dof        h        |||u-u_h|||    order1     ||p-p_h||     order2			|||u-u_h|||    order1     ||p-p_h||     order2
    ____    _________    ___________   ______    ___________    ______

      693    1.00e-01     1.349e+03      0.00     2.157e-02     0.00 		1.681e+00      0.00     2.157e-02     0.00 
     2772    5.00e-02     1.496e+02      3.17     1.106e-02     0.96 		8.172e-01      1.04     1.106e-02     0.96
    11124    2.50e-02     1.512e+01      3.31     5.034e-03     1.14 		4.041e-01      1.02     5.034e-03     1.14
    44448    1.25e-02     1.946e+00      2.96     2.655e-03     0.92 		2.015e-01      1.00     2.655e-03     0.92


1e-12
    #Dof        h        |||u-u_h|||    order1     ||p-p_h||     order2			|||u-u_h|||    order1     ||p-p_h||     order2
    ____    ________    ___________    ______    _________    ______

        693    1.00e-01     1.349e+07      0.00     2.157e-02     0.00 		1.681e+00      0.00     2.157e-02     0.00 
     2772    5.00e-02     1.496e+06      3.17     1.106e-02     0.96 		8.172e-01      1.04     1.106e-02     0.96
    11124    2.50e-02     1.511e+05      3.31     5.034e-03     1.14 		4.041e-01      1.02     5.034e-03     1.14
    44448    1.25e-02     1.935e+04      2.96     2.655e-03     0.92 		 2.015e-01      1.00     2.655e-03     0.92






